Blind Knowledge Distillation for Robust Image Classification

Optimizing neural networks with noisy labels is a challenging task, especially if the label set contains real-world noise. Networks tend to generalize to reasonable patterns in the early training stages and overfit to specific details of noisy samples in the latter ones. We introduce Blind Knowledge Distillation - a novel teacher-student approach for learning with noisy labels by masking the ground truth related teacher output to filter out potentially corrupted knowledge and to estimate the tipping point from generalizing to overfitting. Based on this, we enable the estimation of noise in the training data with Otsus algorithm. With this estimation, we train the network with a modified weighted cross-entropy loss function. We show in our experiments that Blind Knowledge Distillation detects overfitting effectively during training and improves the detection of clean and noisy labels on the recently published CIFAR-N dataset. Code is available at GitHub.

==> aggre.txt <==
x y
0 0.2896
1 0.362
2 0.3904
3 0.4202
4 0.4497
5 0.4775
6 0.5015
7 0.5205
8 0.5366
9 0.5503
10 0.5586
11 0.57
12 0.5767
13 0.5815
14 0.586
15 0.5903
16 0.5938
17 0.594
18 0.597
19 0.5977
20 0.5967
21 0.597
22 0.5967
23 0.596
24 0.5933
25 0.5923
26 0.5913
27 0.588
28 0.584
29 0.5845
30 0.581
31 0.579
32 0.5786
33 0.5723
34 0.5713
35 0.568
36 0.5664
37 0.5635
38 0.5605
39 0.5625
40 0.557
41 0.5566
42 0.552
43 0.5527
44 0.55
45 0.5454
46 0.5474
47 0.5435
48 0.541
49 0.5376
50 0.536
51 0.534
52 0.5317
53 0.5293
54 0.527
55 0.525
56 0.5205
57 0.5195
58 0.516
59 0.5127
60 0.513
61 0.508
62 0.5073
63 0.505
64 0.5024
65 0.4998
66 0.497
67 0.4968
68 0.4949
69 0.4924
70 0.4897
71 0.4873
72 0.4866
73 0.4856
74 0.483
75 0.4802
76 0.4788
77 0.4753
78 0.4766
79 0.474
80 0.4724
81 0.47
82 0.4705
83 0.4702
84 0.4658
85 0.467
86 0.4636
87 0.4614
88 0.4587
89 0.4568
90 0.4595
91 0.4565
92 0.4534
93 0.4534
94 0.452
95 0.4504
96 0.4502
97 0.449
98 0.4453
99 0.4458


==> aggre_acc.txt <==
x y
0 0.6507219587053571
1 0.6852329799107142
2 0.7197440011160714
3 0.7542550223214284
4 0.7882254464285713
5 0.8078962053571426
6 0.8216378348214284
7 0.8338448660714284
8 0.8412388392857141
9 0.8474469866071426
10 0.8524693080357141
11 0.8558175223214284
12 0.858816964285714
13 0.8608398437499998
14 0.8616071428571427
15 0.8651646205357141
16 0.8667689732142855
17 0.8673967633928569
18 0.8685128348214284
19 0.8712332589285712
20 0.8736049107142855
21 0.875697544642857
22 0.8762555803571427
23 0.876674107142857
24 0.8782784598214284
25 0.8796735491071426
26 0.8795340401785712
27 0.8786969866071427
28 0.8793945312499998
29 0.8786969866071426
30 0.8797433035714284
31 0.8792550223214283
32 0.8791852678571426
33 0.8793247767857141
34 0.8791155133928569
35 0.8794642857142855
36 0.8784877232142856
37 0.8779296874999998
38 0.8784877232142856
39 0.877162388392857
40 0.8766043526785712
41 0.8768136160714284
42 0.8766043526785712
43 0.8773018973214284
44 0.8762555803571426
45 0.8758370535714284
46 0.8766043526785712
47 0.8763950892857141
48 0.876185825892857
49 0.874930245535714
50 0.875697544642857
51 0.875697544642857
52 0.874930245535714
53 0.8751395089285712
54 0.8745814732142855
55 0.8747907366071427
56 0.8754882812499998
57 0.8736049107142856
58 0.8738141741071426
59 0.8736049107142855
60 0.873744419642857
61 0.8731863839285712
62 0.8714425223214284
63 0.8708844866071428
64 0.8709542410714284
65 0.8712332589285712
66 0.8701869419642855
67 0.869349888392857
68 0.8699776785714284
69 0.8715122767857142
70 0.8708147321428568
71 0.8715820312499998
72 0.8705357142857141
73 0.8722098214285712
74 0.8714425223214284
75 0.8722098214285712
76 0.872767857142857
77 0.8725585937499998
78 0.8733956473214284
79 0.874720982142857
80 0.873256138392857
81 0.8743722098214284
82 0.8743024553571426
83 0.8731166294642856
84 0.8736746651785712
85 0.8724190848214284
86 0.8721400669642856
87 0.873256138392857
88 0.8729073660714284
89 0.8731166294642855
90 0.872279575892857
91 0.8731863839285712
92 0.8743024553571426
93 0.8736049107142856
94 0.8738839285714284
95 0.8736049107142854
96 0.8720703124999998
97 0.8714773995535712
98 0.8708844866071426
99 0.870291573660714


==> aggre_f1.txt <==
x s mu
0 0.2401418352998716 0.30508836563617914
1 0.2878687379996509 0.3843815758709376
2 0.32899519287138 0.4465931799136208
3 0.35742055442866805 0.4933646668509814
4 0.37867285880146473 0.5248032348906059
5 0.40104068117313146 0.5520825487685471
6 0.4225801625691917 0.5751066182277681
7 0.4403832135790898 0.5990377558509338
8 0.45200318386840016 0.6144528333195055
9 0.46938323552209055 0.6297683923705722
10 0.47893519824036995 0.6413721413721414
11 0.48781885927199775 0.6535509483899427
12 0.5008270321361059 0.6667268460010831
13 0.5142198775089443 0.6728593764370459
14 0.5178060510135751 0.6786736861549829
15 0.5275928575872582 0.6925395629238885
16 0.5380317460317461 0.6949748266362686
17 0.5421932848206307 0.703884892086331
18 0.5514061180749497 0.7109595713589869
19 0.5568405835195164 0.7115120611884683
20 0.5554534715841974 0.7218268090154212
21 0.565211587238019 0.7201035547147266
22 0.5693273058498077 0.7285714285714285
23 0.5785327762175492 0.7322393232086434
24 0.5841234687521627 0.7327976926246395
25 0.5905042429342872 0.7399313143927568
26 0.5858923473295731 0.7385573430202386
27 0.5889510489510489 0.7381473377097009
28 0.5976668089344146 0.7458127040977562
29 0.5910811947833403 0.7448058761804828
30 0.601564181674679 0.7476755370310997
31 0.5986201010029163 0.7517021276595744
32 0.6047182742947839 0.7512603239300655
33 0.6063243400058022 0.7484649359043412
34 0.6078288707799767 0.7499729992439789
35 0.6097916363106514 0.7546391752577319
36 0.6121611721611722 0.7560736463667066
37 0.6154865302517297 0.7523517829796542
38 0.6081386037708378 0.7531617967727867
39 0.6138250202012782 0.7562637362637362
40 0.616454572358686 0.7507746790615316
41 0.6186056871334175 0.7537744227353463
42 0.6199940670424207 0.756319290465632
43 0.6226584744492732 0.7577308120133482
44 0.6229508196721312 0.7551066217732885
45 0.626063389294587 0.7573142024436723
46 0.6325985813439097 0.7583786231884058
47 0.637493329267363 0.7575826165685831
48 0.6337435975842826 0.756990225051148
49 0.6366019118100524 0.7618503712164477
50 0.6366771400107288 0.7523787947439965
51 0.638057681899018 0.7526808122290668
52 0.6324001835704451 0.7589346687912587
53 0.6329616618298458 0.7575826681870013
54 0.6436061981530756 0.7558982621705604
55 0.6479760592219247 0.7526906608031476
56 0.6390496027154209 0.7539664290641526
57 0.641958041958042 0.7580255436658613
58 0.6419945461628361 0.7557304931697152
59 0.6434236356497841 0.7539691737165373
60 0.6438194280311984 0.7512240615528094
61 0.6417969056781592 0.7554778554778555
62 0.6492501973164957 0.7520168361978253
63 0.6422980588603631 0.7552708211997671
64 0.6488973504680311 0.7543220039985886
65 0.648430066603235 0.7519792035921069
66 0.6507557677008752 0.7468997283571513
67 0.6473015873015874 0.7489080391925393
68 0.6413272061687046 0.7512034754021369
69 0.6482912451206883 0.7568910445995505
70 0.6459813674403916 0.7528355387523629
71 0.6447492904446546 0.7532130644971112
72 0.6423679445800206 0.7499705014749263
73 0.6473299427844883 0.7417974322396576
74 0.6498200719712116 0.7472474868358067
75 0.6529695024077046 0.7460184409052808
76 0.6468484222239885 0.7455663277370537
77 0.6507606084867894 0.7442082636732744
78 0.6503057611844222 0.7472078779872704
79 0.6532840854343985 0.7476076555023923
80 0.6550860466995233 0.7448807516261142
81 0.6564601053057919 0.7453759308191209
82 0.6562932790224032 0.7461240310077519
83 0.6511891279728199 0.7481044650379108
84 0.6536308316430021 0.7412063338571256
85 0.6584469666040663 0.7441634241245135
86 0.6563034101082446 0.7417589101082592
87 0.656234557733487 0.7374725006110976
88 0.6575856443719412 0.7438297872340425
89 0.6580150179562521 0.7382779198635977
90 0.6612903225806451 0.7434452340112717
91 0.6557135850907307 0.7383635472807447
92 0.6497207156156398 0.7428989394124101
93 0.6660620052770448 0.7410681399631677
94 0.664215891051884 0.7388943731490623
95 0.6499677835051546 0.7363414634146341
96 0.6573015354459326 0.7382468168462292
97 0.6573346430910281 0.7385943279901357
98 0.6545958730935486 0.7406230910201588
99 0.6518433744788686 0.736829178435466


==> distribution.txt <==
x f p
0.0 0.38534619976124157 0.001404870216751405
0.02 0.09142459212097095 0.002976986887877977
0.04 0.055312375646637484 0.003579074123628579
0.06 0.04024074810982889 0.0030104361787530102
0.08 0.036360923199363314 0.003411827669253412
0.1 0.033276959808993235 0.0037128712871287127
0.12 0.03138678869876641 0.0037128712871287127
0.14 0.025467568643056108 0.003813219159753813
0.16 0.023577397532829288 0.0037463205780037465
0.18 0.02009550338241146 0.00388011774150388
0.2 0.018354556307202546 0.003846668450628847
0.22 0.015718265021886193 0.004716350013379716
0.24 0.01532033426183844 0.0044487556863794485
0.26 0.01437524870672503 0.00474979930425475
0.28 0.012385594906486271 0.004616002140754616
0.3 0.011191802626343016 0.005117741503880118
0.32 0.012136888181456426 0.005218089376505218
0.34 0.01104257859132511 0.005151190794755151
0.36 0.008456028651014724 0.005284987958255285
0.38 0.008456028651014724 0.005418785121755419
0.4 0.007311977715877437 0.006924003211131924
0.42 0.007610425785913251 0.006154669521006155
0.44 0.00716275368085953 0.006957452502006957
0.46 0.007113012335853561 0.006489162429756489
0.48 0.008306804615996817 0.006388814557131389
0.5 0.007709908475925189 0.007325394701632325
0.52 0.0068643056108237165 0.009198554990634199
0.54 0.006068444090728213 0.008696815627508696
0.56 0.005670513330680462 0.008462670591383463
0.58 0.00621766812574612 0.010436178753010436
0.6 0.004874651810584958 0.011372758897511373
0.62 0.005173099880620772 0.010904468825260905
0.64 0.005173099880620772 0.011974846133261975
0.66 0.004625945085555114 0.01281107840513781
0.68 0.004874651810584958 0.01465078940326465
0.7 0.003481894150417827 0.015821514583890823
0.72 0.0032829287703939514 0.017493979127642494
0.74 0.003631118185435734 0.01853090714476853
0.76 0.003631118185435734 0.021206850414771206
0.78 0.0034321528054118582 0.02471902595664972
0.8 0.002686032630322324 0.0287998394434038
0.82 0.0032829287703939514 0.03405137811078405
0.84 0.0018901711102268205 0.036259031308536256
0.86 0.0021388778352566654 0.043517527428418516
0.88 0.0023378432152805413 0.04947150120417447
0.9 0.0018404297652208515 0.054421996253679425
0.92 0.001293274970155193 0.05980733208455981
0.94 0.001243533625149224 0.0753947016323254
0.96 0.0008953442101074413 0.11376103826598877
0.98 0.0002487067250298448 0.18617875301043618


==> gauss.txt <==
x g_low g_up
0.0 0.23621636982699729 5.910537745490144e-11
0.001 0.23753305509967523 6.22934758871009e-11
0.002 0.23884668280168458 6.564953083595319e-11
0.003 0.24015712134959855 6.918217024501194e-11
0.004 0.24146423885277543 7.290045340744773e-11
0.005 0.2427679031346988 7.681389190611309e-11
0.006 0.24406798175449762 8.093247153800204e-11
0.007 0.24536434202863996 8.526667526776967e-11
0.008 0.24665685105279686 8.982750725692034e-11
0.009 0.2479453757238705 9.462651801730936e-11
0.01 0.24922978276218255 9.967583073970374e-11
0.011 0.2505099387338175 1.0498816885036572e-10
0.012 0.2517857100731155 1.1057688485089673e-10
0.013 0.2530569631053106 1.164559904989814e-10
0.014 0.2543235640693078 1.2264018839014533e-10
0.015 0.25558537914059504 1.2914490500324016e-10
0.016 0.25684227445428415 1.359863252750456e-10
0.017 0.25809411612827493 1.4318142877220605e-10
0.018 0.25934077028653807 1.5074802753161476e-10
0.019 0.26058210308251023 1.5870480564341567e-10
0.02 0.2618179807225963 1.6707136065394144e-10
0.021 0.26304826948977356 1.7586824686921286e-10
0.022 0.2642728357672908 1.8511702064302794e-10
0.023 0.26549154606245845 1.948402877372489e-10
0.024 0.2667042670305215 2.050617528456031e-10
0.025 0.26791086549861254 2.158062713761465e-10
0.026 0.26911120848977566 2.2709990359159314e-10
0.027 0.2703051632470577 2.3896997121082623e-10
0.028 0.2714925972576599 2.5144511657931366e-10
0.029 0.2726733782771434 2.6455536452061125e-10
0.03 0.2738473743536839 2.7833218698584954e-10
0.031 0.27501445385236817 2.9280857062298077e-10
0.032 0.276174485479526 3.080190873926433e-10
0.033 0.27732733830709294 3.239999683627477e-10
0.034 0.2784728817969959 3.4078918081940515e-10
0.035 0.2796109858255565 3.5842650883749043e-10
0.036 0.2807415207079047 3.7695363746007644e-10
0.037 0.281864357222398 3.964142406421286e-10
0.038 0.28297936663503775 4.168540731202028e-10
0.039 0.28408642072387846 4.383210663766341e-10
0.04 0.28518539180342184 4.6086542887349715e-10
0.041 0.2862761527489897 4.845397507388662e-10
0.042 0.2873585770210701 5.093991130953557e-10
0.043 0.2884325386896286 5.355012022286012e-10
0.044 0.28949791245838014 5.629064288014805e-10
0.045 0.2905545736890129 5.916780523281275e-10
0.046 0.2916023984253594 6.218823111305239e-10
0.047 0.29264126341750774 6.535885580094789e-10
0.048 0.29367104614584527 6.868694018710439e-10
0.049 0.29469162484503086 7.218008555592854e-10
0.05 0.295702878527886 7.584624901562814e-10
0.051 0.29670468700920094 7.969375960206963e-10
0.052 0.2976969309294475 8.373133508472268e-10
0.053 0.29867949177839326 8.796809950403512e-10
0.054 0.29965225191860967 9.241360147076205e-10
0.055 0.30061509460886815 9.707783325898016e-10
0.056 0.3015679040274177 1.019712507257778e-09
0.057 0.3025105652951369 1.07104794091924e-09
0.058 0.30344296449855523 1.1248990961916063e-09
0.059 0.3043649887127349 1.1813857222118685e-09
0.06 0.30527652602401006 1.240633090468431e-09
0.061 0.3061774655525736 1.3027722407553215e-09
0.062 0.3070676974749074 1.3679402376645918e-09
0.063 0.3079471130460496 1.4362804380494304e-09
0.064 0.3088156046216906 1.5079427699065886e-09
0.065 0.30967306568009423 1.5830840231453257e-09
0.066 0.31051939084383623 1.6618681527268346e-09
0.067 0.3113544759013537 1.7444665946783176e-09
0.068 0.3121782178283004 1.8310585955039976e-09
0.069 0.31299051480870094 1.9218315555368077e-09
0.07 0.31379126625589826 2.0169813867940423e-09
0.071 0.3145803728332877 2.1167128859235213e-09
0.072 0.31535773647483306 2.2212401228474685e-09
0.073 0.3161232604053566 2.330786845736266e-09
0.074 0.31687684916059955 2.445586902967064e-09
0.075 0.31761840860704543 2.5658846827478965e-09
0.076 0.318347845961501 2.69193557111346e-09
0.077 0.3190650698104299 2.824006429025752e-09
0.078 0.3197699901290319 2.9623760893400844e-09
0.079 0.3204625183000634 3.107335874426214e-09
0.08 0.32114256713239336 3.25919013526353e-09
0.081 0.32181005087928855 3.4182568128603333e-09
0.082 0.32246488525642414 3.5848680228790986e-09
0.083 0.3231069874596128 3.7593706643822876e-09
0.084 0.323736276182248 3.94212705364766e-09
0.085 0.3243526716324564 4.133515584037412e-09
0.086 0.32495609554995386 4.333931412941614e-09
0.087 0.3255464712226001 4.543787176854589e-09
0.088 0.3261237235026477 4.763513735682022e-09
0.089 0.3266877788226798 4.993560947416605e-09
0.09 0.3272385652112324 5.234398474362457e-09
0.091 0.327776012308096 5.486516622131342e-09
0.092 0.32830005137929336 5.750427212679024e-09
0.093 0.3288106153317265 6.026664492695771e-09
0.094 0.3293076387274915 6.315786078713346e-09
0.095 0.3297910577978544 6.618373940340448e-09
0.096 0.3302608104568854 6.935035423089091e-09
0.097 0.3307168363147465 7.26640431230797e-09
0.098 0.3311590766906298 7.613141939793519e-09
0.099 0.3315874746253406 7.975938334705115e-09
0.1 0.3320019748935234 8.355513420470632e-09
0.101 0.3324025240155265 8.752618259427328e-09
0.102 0.33278907026890076 9.168036347007092e-09
0.103 0.3331615636995307 9.602584957337933e-09
0.104 0.3335199561323932 1.0057116542201398e-08
0.105 0.3338642011819412 1.0532520185353498e-08
0.106 0.334194254262109 1.1029723114288681e-08
0.107 0.3345100725959365 1.154969227159847e-08
0.108 0.3348116152248091 1.2093435948153439e-08
0.109 0.3350988430173108 1.2662005480414429e-08
0.11 0.33537171867768706 1.3256497014260376e-08
0.111 0.3356302067539162 1.3878053337803139e-08
0.112 0.3358742736453857 1.4527865785745489e-08
0.113 0.33610388761017146 1.5207176217927712e-08
0.114 0.336319018771918 1.59172790748007e-08
0.115 0.33651963912631716 1.665952351265513e-08
0.116 0.33670572254718406 1.7435315621538213e-08
0.117 0.33687724479212694 1.82461207288867e-08
0.118 0.33703418350781145 1.9093465792010018e-08
0.119 0.33717651823481526 1.9978941882665202e-08
0.12 0.3373042304120737 2.090420676707447e-08
0.121 0.33741730338091375 2.1870987584852398e-08
0.122 0.3375157223886753 2.2881083630424065e-08
0.123 0.3375994745919193 2.3936369240640874e-08
0.124 0.3376685490592211 2.503879679242183e-08
0.125 0.3377229367735484 2.619039981437927e-08
0.126 0.3377626306342229 2.7393296216521964e-08
0.127 0.3377876254584654 2.8649691642260174e-08
0.128 0.33779791798252373 2.996188294708679e-08
0.129 0.3377935068623829 3.133226180844576e-08
0.13 0.3377743926740577 3.2763318471453975e-08
0.131 0.33774057791346723 3.4257645635297015e-08
0.132 0.3376920669958919 3.581794248527434e-08
0.133 0.33762886625501226 3.7447018875639536e-08
0.134 0.3375509839415314 3.9147799668543736e-08
0.135 0.3374584302213789 4.0923329234568474e-08
0.136 0.33735121717350003 4.277677612051294e-08
0.137 0.3372293587872282 4.471143789028104e-08
0.138 0.3370928709592428 4.673074614491014e-08
0.139 0.3369417714901128 4.883827172797169e-08
0.14 0.3367760800804278 5.103773012278002e-08
0.141 0.3365958183265172 5.333298704805112e-08
0.142 0.33640100971575854 5.572806425886627e-08
0.143 0.33619167962147706 5.8227145560011895e-08
0.144 0.3359678552974382 6.083458303900033e-08
0.145 0.3357295658719333 6.355490352629824e-08
0.146 0.3354768423414623 6.639281529053415e-08
0.147 0.3352097175640135 6.9353214976706e-08
0.148 0.334928226251944 7.244119479564817e-08
0.149 0.33463240496446156 7.566204997329495e-08
0.15 0.3343222920997112 7.902128646853063e-08
0.151 0.33399792788646887 8.252462896869965e-08
0.152 0.33365935437544353 8.617802917212362e-08
0.153 0.33330661543019213 8.998767436727627e-08
0.154 0.33293975671764847 9.395999631854847e-08
0.155 0.3325588256982702 9.810168046885569e-08
0.156 0.3321638716158061 1.0241967546964798e-07
0.157 0.3317549454866867 1.0692120304921159e-07
0.158 0.331332100089042 1.1161376823047401e-07
0.159 0.3308953899513494 1.1650516990988046e-07
0.16 0.33044487134071465 1.2160351180924502e-07
0.161 0.3299806022507908 1.269172138128541e-07
0.162 0.32950264238933635 1.3245502370245682e-07
0.163 0.32901105316541945 1.3822602930316837e-07
0.164 0.3285058976762692 1.4423967105369522e-07
0.165 0.3279872406937796 1.5050575501469104e-07
0.166 0.3274551486506699 1.570344663294701e-07
0.167 0.3269096896263048 1.6383638315171845e-07
0.168 0.3263509333321798 1.709224910552804e-07
0.169 0.32577895109707516 1.7830419794154298e-07
0.17 0.32519381585188356 1.8599334946039154e-07
0.171 0.3245956021141151 1.940022449611812e-07
0.172 0.32398438597208556 2.0234365399065004e-07
0.173 0.32336024506879085 2.110308333551849e-07
0.174 0.32272325858547485 2.2007754476536307e-07
0.175 0.3220735072248924 2.2949807308119248e-07
0.176 0.3214110731942757 2.393072451770474e-07
0.177 0.32073604018800606 2.49520449445759e-07
0.178 0.32004849336999913 2.6015365596198763e-07
0.179 0.3193485193558056 2.712234373254469e-07
0.18 0.3186362061944359 2.827469902052683e-07
0.181 0.3179116433499112 2.947421576072605e-07
0.182 0.3171749216825487 3.072274518865632e-07
0.183 0.3164261334299847 3.202220785286883e-07
0.184 0.31566537218794244 3.337459607227295e-07
0.185 0.31489273289074915 3.4781976475103134e-07
0.186 0.314108311791609 3.624649262204342e-07
0.187 0.3133122064426369 3.7770367716074647e-07
0.188 0.3125045156746596 3.935590740169748e-07
0.189 0.3116853395767891 4.100550265623774e-07
0.19 0.3108547794757756 4.2721632776035183e-07
0.191 0.3100129379151438 4.4506868460371023e-07
0.192 0.30915991863412146 4.636387499608988e-07
0.193 0.3082958265463636 4.8295415545927e-07
0.194 0.3074207677184798 5.030435454365911e-07
0.195 0.3065348493483706 5.239366119925209e-07
0.196 0.305638179743379 5.456641311729198e-07
0.197 0.30473086829826307 5.682580003204636e-07
0.198 0.30381302547299704 5.917512766261519e-07
0.199 0.3028847627704052 6.161782169169932e-07
0.2 0.3019461927136367 6.415743187163117e-07
0.201 0.3009974288234869 6.67976362613773e-07
0.202 0.30003858559557195 6.954224559835597e-07
0.203 0.29906977847736194 7.239520780897235e-07
0.204 0.2980911238450808 7.536061266191092e-07
0.205 0.2971027389804783 7.844269656829948e-07
0.206 0.29610474204748005 8.164584753298391e-07
0.207 0.29509725206872384 8.497461026125022e-07
0.208 0.294080388901987 8.843369142544424e-07
0.209 0.2930542732165121 9.202796509604822e-07
0.21 0.29201902646923766 9.576247834189331e-07
0.211 0.29097477088093987 9.964245700429857e-07
0.212 0.28992162941229244 1.0367331165004838e-06
0.213 0.28885972573985036 1.0786064370824041e-06
0.214 0.28778918423196476 1.1221025179616625e-06
0.215 0.2867101299246358 1.1672813823950048e-06
0.216 0.285622688497308 1.2142051579221749e-06
0.217 0.2845269862486177 1.2629381456177712e-06
0.218 0.2834231500720964 1.3135468914525546e-06
0.219 0.28231130743183763 1.3661002598223823e-06
0.22 0.2811915863381343 1.4206695093042918e-06
0.221 0.28006411532309217 1.477328370700655e-06
0.222 0.27892902341622583 1.5361531274338455e-06
0.223 0.27778644012004466 1.5972226983552614e-06
0.224 0.2766364953856339 1.6606187230340379e-06
0.225 0.27547931958823774 1.7264256495923906e-06
0.226 0.2743150435028516 1.7947308251559784e-06
0.227 0.27314379827982815 1.8656245889893447e-06
0.228 0.2719657154205053 1.939200368388e-06
0.229 0.2707809267528606 2.0155547774004776e-06
0.23 0.26958956440720006 2.094787718455243e-06
0.231 0.26839176079188604 2.177002486969049e-06
0.232 0.26718764856911126 2.262305879015146e-06
0.233 0.265977360630725 2.3508083021313272e-06
0.234 0.26476103007411705 2.4426238893497855e-06
0.235 0.26353879017816556 2.5378706165323285e-06
0.236 0.2623107743792558 2.6366704230965576e-06
0.237 0.2610771162473739 2.7391493362203408e-06
0.238 0.25983794946228306 2.845437598613803e-06
0.239 0.2585934077897874 2.955669799950098e-06
0.24 0.257343625058089 3.069985012048047e-06
0.241 0.2560887351342444 3.1885269279018123e-06
0.242 0.25482887190072573 3.311444004654661e-06
0.243 0.2535641692320926 3.4388896106161424e-06
0.244 0.2522947609717792 3.5710221764237555e-06
0.245 0.25102078090900437 3.7080053504526413e-06
0.246 0.24974236275580647 3.850008158578605e-06
0.247 0.24845964012421226 3.997205168402286e-06
0.248 0.2471727465035424 4.149776658044171e-06
0.249 0.2458818152378599 4.307908789622635e-06
0.25 0.24458697950356598 4.471793787529149e-06
0.251 0.24328837228714975 4.641630121617443e-06
0.252 0.24198612636309488 4.81762269542533e-06
0.253 0.2406803742719497 4.999983039550574e-06
0.254 0.23937124829856457 5.188929510304217e-06
0.255 0.2380588804505022 5.38468749376752e-06
0.256 0.23674340243662456 5.587489615380872e-06
0.257 0.23542494564586197 5.7975759551953795e-06
0.258 0.23410364112616838 6.015194268920743e-06
0.259 0.23277961956366708 6.240600214904927e-06
0.26 0.23145301126199222 6.474057587184319e-06
0.261 0.23012394612182888 6.715838554744959e-06
0.262 0.22879255362065753 6.966223907138632e-06
0.263 0.22745896279270555 7.225503306599735e-06
0.264 0.22612330220911087 7.493975546811797e-06
0.265 0.22478569995830147 7.771948818474849e-06
0.266 0.2234462836265936 8.059740981827962e-06
0.267 0.22210518027901446 8.357679846283623e-06
0.268 0.22076251644035078 8.666103457333295e-06
0.269 0.2194184180764285 8.985360390886782e-06
0.27 0.21807301057562672 9.315810055209991e-06
0.271 0.2167264187306283 9.657823000629258e-06
0.272 0.21537876672041203 1.0011781237172643e-05
0.273 0.21403017809248834 1.0378078560321701e-05
0.274 0.21268077574538188 1.0757120885050089e-05
0.275 0.21133068191136506 1.1149326588328012e-05
0.276 0.20998001813944342 1.155512686027461e-05
0.277 0.20862890527859795 1.1974966064143298e-05
0.278 0.20727746346128517 1.2409302105327736e-05
0.279 0.2059258120871993 1.2858606809579336e-05
0.28 0.2045740698072973 1.3323366310629662e-05
0.281 0.20322235450809092 1.38040814474149e-05
0.282 0.201870783296207 1.4301268171101213e-05
0.283 0.20051947248321828 1.481545796211447e-05
0.284 0.19916853757074834 1.5347198257378454e-05
0.285 0.1978180932358502 1.5897052887971926e-05
0.286 0.19646825331666304 1.6465602527413493e-05
0.287 0.19511913079834708 1.7053445150791727e-05
0.288 0.19377083779929982 1.7661196504954235e-05
0.289 0.19242348555765396 1.828949058998005e-05
0.29 0.19107718441805965 1.893898015215475e-05
0.291 0.18973204381875228 1.9610337188678072e-05
0.292 0.18838817227890628 2.0304253464329848e-05
0.293 0.18704567738627798 2.1021441040330383e-05
0.294 0.18570466578513706 2.176263281562539e-05
0.295 0.18436524316448857 2.2528583080839506e-05
0.296 0.18302751424658614 2.3320068085133038e-05
0.297 0.18169158277573785 2.4137886616211448e-05
0.298 0.1803575515074044 2.4982860593729606e-05
0.299 0.17902552219759177 2.585583567634444e-05
0.3 0.17769559559253797 2.67576818826642e-05
0.301 0.17636787141869456 2.768929422635427e-05
0.302 0.17504244837300353 2.8651593365652213e-05
0.303 0.1737194241134701 2.964552626755832e-05
0.304 0.17239889525003121 3.067206688695906e-05
0.305 0.17108095733571987 3.1732216860956175e-05
0.306 0.16976570485812603 3.2827006218663086e-05
0.307 0.16845323123115344 3.3957494106747054e-05
0.308 0.16714362878707206 3.512476953098354e-05
0.309 0.16583698876886696 3.6329952114107184e-05
0.31 0.16453340132288194 3.757419287022922e-05
0.311 0.16323295549175867 3.885867499611195e-05
0.312 0.1619357392076706 4.0184614679574865e-05
0.313 0.16064183928585024 4.1553261925325985e-05
0.314 0.15935134141841048 4.29659013984995e-05
0.315 0.15806433016845853 4.4423853286196534e-05
0.316 0.1567808889645014 4.592847417731436e-05
0.317 0.1555011000951427 4.7481157960965585e-05
0.318 0.1542250447040693 4.9083336743775345e-05
0.319 0.15295280278532702 5.07364817863636e-05
0.32 0.15168445317888418 5.2442104459302404e-05
0.321 0.15042007356648165 5.420175721885919e-05
0.322 0.14915974046776848 5.601703460281998e-05
0.323 0.14790352923672132 5.7889574246705255e-05
0.324 0.14665151405834645 5.982105792067648e-05
0.325 0.14540376794566293 6.181321258744862e-05
0.326 0.1441603627369649 6.386781148150617e-05
0.327 0.14292136909336225 6.598667520994529e-05
0.328 0.14168685649659687 6.817167287523803e-05
0.329 0.14045689324713329 7.042472322024271e-05
0.33 0.139231546462522 7.27477957957595e-05
0.331 0.13801088207603282 7.514291215095731e-05
0.332 0.13679496483555742 7.76121470469679e-05
0.333 0.13558385830277753 8.015762969397845e-05
0.334 0.13437762485259802 8.27815450121168e-05
0.335 0.13317632567284213 8.548613491646097e-05
0.336 0.13198002076420612 8.827369962646561e-05
0.337 0.13078876894047217 9.114659900013957e-05
0.338 0.129602627828976 9.410725389326288e-05
0.339 0.1284216538713276 9.715814754397898e-05
0.34 0.1272459023243823 0.00010030182698304578
0.341 0.1260754272614596 0.00010354090447008378
0.342 0.12491028157380733 0.00010687805895609817
0.343 0.12375051697230839 0.00011031603757261245
0.344 0.12259618398942765 0.00011385765714768786
0.345 0.12144733198139554 0.00011750580574916174
0.346 0.12030400913062704 0.00012126344425537665
0.347 0.11916626244837146 0.00012513360795372397
0.348 0.11803413777759135 0.0001291194081672809
0.349 0.1169076797960674 0.00013322403390984098
0.35 0.1157869320197262 0.00013745075356963167
0.351 0.11467193680618785 0.00014180291662199796
0.352 0.1135627353585307 0.00014628395537134403
0.353 0.11245936772926986 0.00015089738672260735
0.354 0.11136187282454661 0.00015564681398254636
0.355 0.11027028840852525 0.00016053592869110767
0.356 0.10918465110799491 0.00016556851248314788
0.357 0.10810499641717206 0.00017074843898076504
0.358 0.10703135870270156 0.00017607967571650369
0.359 0.10596377120885249 0.0001815662860876843
0.36 0.10490226606290537 0.0001872124313421
0.361 0.1038468742807279 0.00019302237259532896
0.362 0.10279762577253523 0.00019900047287989015
0.363 0.1017545493488324 0.00020515119922647648
0.364 0.10071767272653437 0.00021147912477748222
0.365 0.09968702253526147 0.00021798893093304174
0.366 0.09866262432380578 0.0002246854095297867
0.367 0.09764450256676563 0.00023157346505251877
0.368 0.09663268067134499 0.0002386581168789902
0.369 0.09562718098431346 0.0002459445015579738
0.37 0.09462802479912413 0.0002534378751207985
0.371 0.09363523236318554 0.0002611436154265106
0.372 0.09264882288528427 0.0002690672245408185
0.373 0.09166881454315472 0.0002772143311489665
0.374 0.09069522449119248 0.0002855906930026687
0.375 0.08972806886830771 0.00029420219940123177
0.376 0.08876736280591538 0.0003030548737069743
0.377 0.08781312043605823 0.0003121548758950481
0.378 0.08686535489965959 0.00032150850513774974
0.379 0.08592407835490197 0.00033112220242339916
0.38 0.08498930198572832 0.00034100255320984965
0.381 0.08406103601046205 0.00035115629011268137
0.382 0.08313928969054245 0.0003615902956281186
0.383 0.08222407133937237 0.0003723116048906888
0.384 0.08131538833127376 0.00038332740846564123
0.385 0.08041324711054836 0.00039464505517611286
0.386 0.07951765320063979 0.0004062720549650261
0.387 0.07862861121339332 0.00041821608179168113
0.388 0.07774612485841004 0.000430484976562989
0.389 0.07687019695249199 0.0004430867500992797
0.39 0.07600082942917466 0.00045602958613460184
0.391 0.07513802334834342 0.00046932184435139943
0.392 0.07428177890593042 0.000482972063449463
0.393 0.07343209544368878 0.0004969889642489976
0.394 0.0725889714590402 0.0005113814528276648
0.395 0.07175240461499287 0.0005261586236914095
0.396 0.0709223917501266 0.000541329762978881
0.397 0.07009892888864093 0.0005569043516992278
0.398 0.06928201125046397 0.0005728920690030308
0.399 0.06847163326141775 0.0005893027954861123
0.4 0.06766778856343736 0.0006061466165259427
0.401 0.06687047002484017 0.0006234338256503325
0.402 0.06607966975064239 0.0006411749279381014
0.403 0.06529537909291909 0.0006593806434513538
0.404 0.06451758866120501 0.0006780619106990068
0.405 0.063746288332933 0.0006972298901311551
0.406 0.0629814672639062 0.0007168959676638739
0.407 0.0622231138988019 0.0007370717582339814
0.408 0.06147121598170299 0.0007577691093833294
0.409 0.06072576056665488 0.0007790001048720744
0.41 0.059986734028243886 0.0008007770683204533
0.411 0.05925412207219478 0.0008231125668784726
0.412 0.058527909745984256 0.0008460194149229509
0.413 0.05780808144946726 0.0008695106777813036
0.414 0.05709462094551363 0.00089359967548143
0.415 0.05638751137065172 0.0009182999865270334
0.416 0.055686735245716386 0.0009436254516976948
0.417 0.054992274486498675 0.0009695901778729494
0.418 0.05430411041439398 0.0009962085418796442
0.419 0.05362222376704645 0.0010234951943617454
0.42 0.05294659470898644 0.001051465063671827
0.421 0.05227720284225878 0.0010801333597833531
0.422 0.05161402721703889 0.0011095155782228831
0.423 0.050957046342234184 0.0011396275040212972
0.424 0.05030623819606846 0.0011704852156830749
0.425 0.04966158023664643 0.0012021050891726519
0.426 0.04902304941249597 0.001234503801916849
0.427 0.04839062217308584 0.0012676983368223082
0.428 0.04776427447931627 0.0013017059863068513
0.429 0.04714398181397988 0.0013365443563436623
0.43 0.04652971919219122 0.0013722313705170975
0.431 0.04592146117178175 0.001408785274088981
0.432 0.04531918186365885 0.0014462246380740984
0.433 0.04472285494212604 0.001484568363323685
0.434 0.044132453655162544 0.001523835684615548
0.435 0.043547950834659954 0.0015640461747495281
0.436 0.042969318906614 0.0016052197486468936
0.437 0.042396529901269374 0.0016473766674522535
0.438 0.04182955546321516 0.0016905375426365579
0.439 0.041268366861429845 0.0017347233400996553
0.44 0.04071293499927293 0.0017799553842709006
0.441 0.04016323042442205 0.0018262553622062382
0.442 0.03961922333875325 0.0018736453276801306
0.443 0.039080883608162954 0.0019221477052707076
0.444 0.038548180772329785 0.0019717852944364117
0.445 0.03802108405441419 0.002022581273582446
0.446 0.03749956237069481 0.002074559204115217
0.447 0.03698358434013942 0.0021277430344829695
0.448 0.03647311829390916 0.002182157104200781
0.449 0.035968132284794285 0.002237826147857981
0.45 0.035468594096580236 0.0022947752991060973
0.451 0.03497447125334212 0.002353030094625324
0.452 0.0344857310286667 0.002412616478067508
0.453 0.03400234045480005 0.0024735608039735896
0.454 0.03352426633171986 0.002535889841663395
0.455 0.033051475236130855 0.0025996307790956373
0.456 0.032583933530382296 0.0026648112266959554
0.457 0.032121607371306135 0.0027314592211507326
0.458 0.03166446271897483 0.0027996032291644816
0.459 0.03121246534537754 0.0028692721511784304
0.46 0.030765580843013698 0.0029404953250479976
0.461 0.030323774633402915 0.0030133025296767706
0.462 0.029887011975510157 0.00308772398860452
0.463 0.029455257974085134 0.0031637903735468316
0.464 0.029028477587915283 0.0032415328078838008
0.465 0.02860663563799108 0.0033209828700952603
0.466 0.02818969681558302 0.003402172597139938
0.467 0.027777625690229492 0.0034851344877759507
0.468 0.02737038671763463 0.0035699015058199062
0.469 0.026967944247475478 0.0036565070833419347
0.47 0.02657026253111788 0.003744985123793962
0.471 0.02617730572924019 0.003835370005068293
0.472 0.025789037919364353 0.003927696582483836
0.473 0.025405423103293807 0.0040220001916970284
0.474 0.025026425214457495 0.004118316651534611
0.475 0.0246520081251596 0.004216682266745227
0.476 0.02428213565373449 0.004317133830667025
0.477 0.023916771571606422 0.0044197086278081376
0.478 0.023555879610253596 0.004524444436337046
0.479 0.023199423468076283 0.004631379530479803
0.48 0.022847366817168483 0.004740552682820928
0.481 0.022499673309993015 0.004852003166504887
0.482 0.02215630658595973 0.004965770757335032
0.483 0.021817230277906486 0.00508189573576671
0.484 0.021482408018482856 0.005200418888791378
0.485 0.02115180344643629 0.005321381511708512
0.486 0.0208253802128006 0.005444825409781879
0.487 0.020503101986986703 0.005570792899777037
0.488 0.020184932462775647 0.005699326811376666
0.489 0.01987083536421347 0.005830470488470255
0.49 0.019560774451408563 0.005964267790314996
0.491 0.019254713526230784 0.006100763092564247
0.492 0.01895261643791309 0.006240001288160314
0.493 0.018654447088555053 0.006382027788087995
0.494 0.01836016943852912 0.006526888521985456
0.495 0.018069747511789015 0.006674629938608998
0.496 0.017783145401081057 0.006825299006148159
0.497 0.0175003272730581 0.006978943212387627
0.498 0.017221257373296606 0.0071356105647125455
0.499 0.016945900031217053 0.007295349589953502
0.5 0.01667421966490777 0.007458209334067866
0.501 0.01640618078585263 0.007624239361653635
0.502 0.01614174800356301 0.007793489755292543
0.503 0.015880886030114026 0.007966011114718601
0.504 0.015623559684585805 0.008141854555808656
0.505 0.01536973389740983 0.008321071709391274
0.506 0.015119373714621012 0.008503714719870424
0.507 0.0148724443020158 0.008689836243660463
0.508 0.014628910949216731 0.008879489447428664
0.509 0.014388739073644076 0.00907272800614188
0.51 0.014151894224394843 0.009269606100913673
0.511 0.013918342086029803 0.009470178416648437
0.512 0.013688048482269058 0.009674500139478884
0.513 0.0134609793795966 0.00988262695399345
0.514 0.01323710089077451 0.010094615040250008
0.515 0.01301637927826743 0.010310521070572396
0.516 0.012798780957577766 0.010530402206126433
0.517 0.01258427250049233 0.010754316093271666
0.518 0.012372820638241123 0.010982320859685696
0.519 0.012164392264568738 0.011214475110257449
0.52 0.011958954438719235 0.011450837922746163
0.521 0.011756474388335004 0.011691468843202584
0.522 0.011556919512270497 0.011936427881149177
0.523 0.011360257383321318 0.012185775504515925
0.524 0.01116645575086958 0.012439572634328572
0.525 0.010975482543446243 0.012697880639145998
0.526 0.010787305871211026 0.012960761329243628
0.527 0.01060189402835086 0.013228276950539611
0.528 0.010419215495397547 0.013500490178260851
0.529 0.01023923894146541 0.013777464110345678
0.53 0.010061933226409735 0.014059262260580269
0.531 0.009887267402906885 0.014345948551465832
0.532 0.00971521071845675 0.01463758730681371
0.533 0.009545732617308556 0.014934243244065547
0.534 0.009378802742310632 0.015235981466335717
0.535 0.009214390936685208 0.015542867454173409
0.536 0.009052467245728951 0.015854967057041657
0.537 0.008893001918440108 0.016172346484510745
0.538 0.008735965409073215 0.016495072297163547
0.539 0.008581328378622095 0.016823211397210346
0.54 0.008429061696232174 0.017156831018810777
0.541 0.008279136440542886 0.01749599871810066
0.542 0.008131523900961139 0.017840782362921543
0.543 0.007986195578866614 0.01819125012225071
0.544 0.007843123188750025 0.018547470455330003
0.545 0.007702278659284919 0.018909512100491115
0.546 0.007563634134334264 0.019277444063675778
0.547 0.0074271619738924596 0.01965133560664907
0.548 0.007292834754963844 0.020031256234904225
0.549 0.00716062527237858 0.020417275685257304
0.55 0.007030506539546791 0.020809463913130453
0.551 0.006902451789151909 0.021207891079522354
0.552 0.006776434473784201 0.021612627537664592
0.553 0.00665242826651527 0.022023743819363034
0.554 0.006530407061414598 0.022441310621022944
0.555 0.006410344974008946 0.022865398789357342
0.556 0.006292216341685634 0.023296079306777427
0.557 0.006175995724040528 0.02373342327646485
0.558 0.006061657903171726 0.0241775019071251
0.559 0.005949177883919859 0.024628386497421627
0.56 0.005838530894055916 0.02508614842009063
0.561 0.0057296923844175115 0.025550859105736207
0.562 0.005622638028994548 0.0260225900263061
0.563 0.005517343724965148 0.026501412678247863
0.564 0.0054137855926827865 0.02698739856534655
0.565 0.005311939975615634 0.027480619181242925
0.566 0.0052117834402388135 0.027981145991634534
0.567 0.005113292775880693 0.02848905041615911
0.568 0.005016444994523979 0.029004403809961686
0.569 0.00492121733056263 0.02952727744494654
0.57 0.004827587240515334 0.030057742490714863
0.571 0.004735532402696633 0.030595869995189866
0.572 0.00464503071684641 0.031141730864930665
0.573 0.004556060303718749 0.03169539584513647
0.574 0.004468599504630974 0.03225693549934337
0.575 0.004382626880973816 0.03282642018881521
0.576 0.0042981212136834965 0.03340392005163116
0.577 0.004215061502676645 0.03398950498147198
0.578 0.004133426966248925 0.0345832446061079
0.579 0.004053197040438176 0.03518520826559027
0.58 0.003974351378352966 0.03579546499015055
0.581 0.00389686984946737 0.036414083477808855
0.582 0.00382073253888282 0.03704113207169602
0.583 0.00374591974655788 0.037676678737092205
0.584 0.0036724119865067014 0.03832079103818566
0.585 0.0036001899859671085 0.038973536114555486
0.586 0.0035292346845389572 0.0396349806573823
0.587 0.0034595272332937172 0.04030519088539094
0.588 0.0033910489938559795 0.04098423252052954
0.589 0.0033237815374577455 0.04167217076338955
0.59 0.003257706643966232 0.042369070268371174
0.591 0.0031928063008859757 0.043074995118599434
0.592 0.0031290627023360445 0.043790008800595685
0.593 0.0030664582480030575 0.04451417417870983
0.594 0.0030049755420708166 0.04524755346931901
0.595 0.002944597392127242 0.04599020821479795
0.596 0.0028853068080494162 0.04674219925726716
0.597 0.002827087000867395 0.04750358671212495
0.598 0.0027699213816075267 0.048274429941369275
0.599 0.002713793560116054 0.04905478752671608
0.6 0.0026586873438635725 0.04984471724252074
0.601 0.0026045867367311785 0.05064427602850902
0.602 0.002551475937778893 0.05145351996232519
0.603 0.0024993393399970892 0.052272504231903855
0.604 0.0024481615290415696 0.0531012831076733
0.605 0.0023979272819529725 0.053939909914597586
0.606 0.0023486215658611413 0.05478843700406561
0.607 0.002300229536675113 0.05564691572563438
0.608 0.0022527365377593383 0.05651539639863548
0.609 0.0022061280985967964 0.05739392828365226
0.61 0.0021603899334395786 0.05828255955387681
0.611 0.0021155079399475694 0.05918133726635518
0.612 0.0020714681978158287 0.060090307333129596
0.613 0.0020282569673912526 0.06100951449228706
0.614 0.001985860688279086 0.06193900227892334
0.615 0.001944265977939886 0.06287881299603174
0.616 0.00190345963027747 0.06382898768532637
0.617 0.0018634286142184089 0.06478956609800969
0.618 0.0018241600722836235 0.06576058666549413
0.619 0.0017856413191526008 0.0667420864700879
0.62 0.0017478598402207678 0.06773410121565553
0.621 0.0017108032901505346 0.0687366651982632
0.622 0.001674459491416516 0.06974981127681987
0.623 0.0016388164328454292 0.0707735708437244
0.624 0.001603862268151168 0.0718079737955305
0.625 0.0015695853144655143 0.07285304850363943
0.626 0.0015359740508649742 0.0739088217850326
0.627 0.0015030171168942136 0.07497531887305524
0.628 0.0014707033110865043 0.07605256338826218
0.629 0.0014390215894816848 0.07714057730933802
0.63 0.0014079610641420175 0.07823938094410308
0.631 0.0013775110016664208 0.07934899290061745
0.632 0.00134766082170344 0.08046943005839441
0.633 0.0013184000954634305 0.08160070753973667
0.634 0.0012897185442302954 0.08274283868120635
0.635 0.0012616060378732223 0.08389583500524209
0.636 0.001234052593358755 0.08505970619193544
0.637 0.0012070483732636286 0.08623446005097925
0.638 0.0011805836842886828 0.0874201024938007
0.639 0.001154648975774269 0.0886166375058919
0.64 0.0011292348382174477 0.08982406711935109
0.641 0.001104332001791356 0.09104239138564717
0.642 0.0010799313348670782 0.0922716083486208
0.643 0.001056023842538316 0.09351171401773568
0.644 0.001032600665149219 0.09476270234159224
0.645 0.0010096530768256564 0.09602456518171812
0.646 0.0009871724840102437 0.09729729228664832
0.647 0.0009651504240014162 0.09858087126630827
0.648 0.0009435785634968458 0.09987528756671375
0.649 0.0009224486971414622 0.1011805244450009
0.65 0.0009017527460803745 0.10249656294479981
0.651 0.0008814827565169329 0.1038233818719657
0.652 0.0008616308982762078 0.1051609577706807
0.653 0.0008421894633741238 0.10650926489994038
0.654 0.0008231508645924965 0.10786827521043825
0.655 0.0008045076340602035 0.10923795832186252
0.656 0.0007862524218407184 0.11061828150061782
0.657 0.0007683779945262356 0.1120092096379865
0.658 0.0007508772338385848 0.1134107052287422
0.659 0.0007337431352371554 0.11482272835023041
0.66 0.0007169688065340312 0.11624523664192822
0.661 0.0007005474665165151 0.11767818528549814
0.662 0.0006844724435772438 0.11912152698534856
0.663 0.0006687371743520726 0.12057521194971453
0.664 0.0006533352023658924 0.12203918787227273
0.665 0.0006382601766865596 0.12351339991430299
0.666 0.0006235058505870934 0.1249977906874105
0.667 0.0006090660802162921 0.1264923002368216
0.668 0.0005949348232779313 0.12799686602526586
0.669 0.0005811061377186631 0.12951142291745804
0.67 0.0005675741804247801 0.13103590316519217
0.671 0.0005543332059279532 0.13257023639306162
0.672 0.0005413775651200839 0.13411434958481583
0.673 0.0005287017039773785 0.13566816707036872
0.674 0.0005163001622937667 0.13723161051346924
0.675 0.0005041675724237726 0.13880459890004723
0.676 0.0004922986580349338 0.14038704852724646
0.677 0.00048068823286987855 0.1419788729931567
0.678 0.00046933119951813934 0.14357998318725715
0.679 0.000458222548197805 0.14519028728158195
0.68 0.00044735735554708245 0.1468096907226202
0.681 0.00043673078342585314 0.1484380962239608
0.682 0.0004263380777272895 0.15007540375969422
0.683 0.00041617456719961177 0.1517215105585809
0.684 0.00040623566227803186 0.15337631109899805
0.685 0.0003965168539269595 0.1550396971046744
0.686 0.00038701371249251005 0.15671155754122382
0.687 0.00037772188656537913 0.15839177861348708
0.688 0.00036863710185411656 0.1600802437636921
0.689 0.0003597551600688431 0.1617768336704427
0.69 0.00035107193781546103 0.16348142624854248
0.691 0.0003425833855003714 0.16519389664966666
0.692 0.0003342855262457376 0.16691411726388786
0.693 0.00032617445481532563 0.16864195772206467
0.694 0.0003182463365509289 0.1703772848991026
0.695 0.00031049740631941086 0.1721199629180929
0.696 0.00030292396747036475 0.17386985315533943
0.697 0.0002955223908044138 0.17562681424627882
0.698 0.0002882891135521496 0.1773907020923019
0.699 0.00028122063836372266 0.17916136986848272
0.7 0.0002743135323090694 0.1809386680322218
0.701 0.00026756442588879355 0.18272244433280907
0.702 0.00026097001205567825 0.1845125438219128
0.703 0.00025452704524683086 0.18630880886499912
0.704 0.00024823234042644477 0.18811107915368797
0.705 0.00024208277213916144 0.18991919171904936
0.706 0.00023607527357401986 0.19173298094584434
0.707 0.00023020683563896959 0.1935522785877153
0.708 0.00022447450604592465 0.19537691378332764
0.709 0.00021887538840633527 0.19720671307346788
0.71 0.00021340664133724402 0.1990415004190993
0.711 0.0002080654775778037 0.20088109722037828
0.712 0.00020284916311621483 0.20272532233663354
0.713 0.0001977550163270551 0.2045739921073094
0.714 0.00019278040711895818 0.20642692037387417
0.715 0.00018792275609260593 0.2082839185026954
0.716 0.00018317953370898906 0.21014479540888112
0.717 0.00017854825946789354 0.21200935758108808
0.718 0.00017402650109656832 0.21387740910729597
0.719 0.00016961187374852423 0.2157487517015469
0.72 0.00016530203921241628 0.21762318473164927
0.721 0.0001610947051309569 0.2195005052478436
0.722 0.0001569876242298075 0.22138050801242887
0.723 0.00015297859355639505 0.22326298553034613
0.724 0.00014906545372859252 0.22514772808071748
0.725 0.00014524608819321274 0.22703452374933578
0.726 0.00014151842249424937 0.22892315846210182
0.727 0.00013788042355080915 0.2308134160194048
0.728 0.0001343300989446693 0.23270507813144117
0.729 0.00013086549621740064 0.23459792445446642
0.73 0.00012748470217698892 0.23649173262797477
0.731 0.00012418584221388987 0.23838627831280002
0.732 0.0001209670796264498 0.24028133523013157
0.733 0.0001178266149556249 0.2421766752014388
0.734 0.00011476268532893013 0.24407206818929517
0.735 0.0001117735638135464 0.24596728233909615
0.736 0.00010885755877851565 0.24786208402166077
0.737 0.00010601301326595302 0.24975623787670936
0.738 0.00010323830437120026 0.25164950685720805
0.739 0.00010053184263185184 0.2535416522745695
0.74 9.78920714255735e-05 0.2554324338447011
0.741 9.531746637664354e-05 0.2573216097348893
0.742 9.280653477113676e-05 0.25920893661150946
0.743 9.03578149806789e-05 0.2610941696885495
0.744 8.796987589469187e-05 0.2629770627769362
0.745 8.564131636105247e-05 0.26485736833465084
0.746 8.337076463508935e-05 0.2667348375176227
0.747 8.115687783683566e-05 0.2686092202313868
0.748 7.899834141646336e-05 0.27048026518349155
0.749 7.689386862781669e-05 0.2723477199366442
0.75 7.484220000996601e-05 0.27421133096257794
0.751 7.284210287670392e-05 0.2760708436966269
0.752 7.089237081390137e-05 0.2779260025929934
0.753 6.899182318464499e-05 0.2797765511806927
0.754 6.713930464207525e-05 0.28162223212015774
0.755 6.533368464984415e-05 0.28346278726048946
0.756 6.357385701011119e-05 0.28529795769733374
0.757 6.185873939899914e-05 0.2871274838313708
0.758 6.0187272909426284e-05 0.2889511054273956
0.759 5.855842160123491e-05 0.29076856167397575
0.76 5.6971172058535795e-05 0.29257959124366484
0.761 5.542453295418724e-05 0.29438393235375543
0.762 5.391753462132734e-05 0.296181322827551
0.763 5.2449228631879744e-05 0.29797150015613866
0.764 5.1018687381950986e-05 0.29975420156064214
0.765 4.962500368403962e-05 0.3015291640549363
0.766 4.826729036597661e-05 0.30329612450880106
0.767 4.694467987651646e-05 0.3050548197114969
0.768 4.565632389749877e-05 0.3068049864357377
0.769 4.4401392962501064e-05 0.3085463615020432
0.77 4.317907608190247e-05 0.31027868184344654
0.771 4.1988580374280066e-05 0.31200168457053823
0.772 4.082913070405657e-05 0.3137151070368211
0.773 3.969996932532339e-05 0.3154186869043574
0.774 3.860035553175815e-05 0.3171121622096835
0.775 3.752956531256022e-05 0.3187952714299692
0.776 3.648689101432502e-05 0.32046775354940066
0.777 3.547164100878119e-05 0.3221293481257618
0.778 3.448313936631205e-05 0.3237797953571917
0.779 3.3520725535185815e-05 0.32541883614909445
0.78 3.258375402641801e-05 0.32704621218117697
0.781 3.167159410419007e-05 0.328661665974592
0.782 3.078362948174869e-05 0.33026494095916115
0.783 2.9919258022711788e-05 0.331855781540654
0.784 2.907789144770582e-05 0.33343393316809883
0.785 2.8258955046260652e-05 0.33499914240110124
0.786 2.746188739388915e-05 0.3365511569771441
0.787 2.6686140074277425e-05 0.338089725878846
0.788 2.5931177406514893e-05 0.3396145994011526
0.789 2.519647617729027e-05 0.34112552921843486
0.79 2.4481525377984307e-05 0.3426222684514714
0.791 2.3785825946586302e-05 0.3441045717342873
0.792 2.3108890514366057e-05 0.345572195280826
0.793 2.2450243157230157e-05 0.34702489695142874
0.794 2.1809419151694314e-05 0.3484624363190955
0.795 2.1185964735402866e-05 0.3498845747355032
0.796 2.0579436872127274e-05 0.35129107539675525
0.797 1.9989403021176986e-05 0.35268170340883737
0.798 1.9415440911155208e-05 0.35405622585275515
0.799 1.8857138317993397e-05 0.3554144118493267
0.8 1.8314092847199846e-05 0.3567560326236066
0.801 1.7785911720255976e-05 0.3580808615689155
0.802 1.727221156509763e-05 0.35938867431045074
0.803 1.6772618210616052e-05 0.36067924876845175
0.804 1.6286766485117146e-05 0.3619523652208982
0.805 1.5814300018674968e-05 0.3632078063657124
0.806 1.5354871049319078e-05 0.3644453573824452
0.807 1.4908140232993524e-05 0.3656648059934178
0.808 1.4473776457227698e-05 0.366865942524297
0.809 1.4051456658458596e-05 0.36804855996407954
0.81 1.3640865642945779e-05 0.36921245402446057
0.811 1.3241695911219993e-05 0.3703574231985634
0.812 1.2853647486007953e-05 0.3714832688190069
0.813 1.2476427743575484e-05 0.3725897951152861
0.814 1.2109751248432935e-05 0.37367680927044505
0.815 1.1753339591346516e-05 0.37474412147701575
0.816 1.1406921230600302e-05 0.3757915449922035
0.817 1.1070231336454244e-05 0.3768188961922949
0.818 1.0743011638744092e-05 0.3778259946262658
0.819 1.0425010277569958e-05 0.37881266306856864
0.82 1.0115981657020595e-05 0.3797787275710765
0.821 9.815686301881443e-06 0.3807240175141627
0.822 9.523890717274964e-06 0.38164836565689575
0.823 9.240367251182344e-06 0.3825516081863282
0.824 8.964893959796525e-06 0.38343358476585915
0.825 8.697254475657048e-06 0.3842941385826507
0.826 8.43723787851763e-06 0.38513311639407843
0.827 8.184638568898575e-06 0.38595036857319753
0.828 7.939256144275854e-06 0.38674574915320376
0.829 7.70089527786059e-06 0.38751911587087323
0.83 7.46936559992194e-06 0.38827033020896085
0.831 7.244481581607899e-06 0.38899925743754116
0.832 7.026062421219084e-06 0.38970576665427303
0.833 6.813931932890716e-06 0.3903897308235727
0.834 6.607918437639013e-06 0.39105102681467746
0.835 6.4078546567289014e-06 0.3916895354385857
0.836 6.213577607320163e-06 0.3923051414838551
0.837 6.024928500350052e-06 0.3928977337512472
0.838 5.8417526406110155e-06 0.39346720508720134
0.839 5.663899328982523e-06 0.3940134524161246
0.84 5.491221766776862e-06 0.39453637677148456
0.841 5.3235769621591586e-06 0.395035883325691
0.842 5.160825638602641e-06 0.3955118814187546
0.843 5.002832145340455e-06 0.39596428458571
0.844 4.8494643697763e-06 0.39639301058279164
0.845 4.700593651816412e-06 0.3967979814123522
0.846 4.5560947000861536e-06 0.397179123346511
0.847 4.415845509994957e-06 0.3975363669495251
0.848 4.279727283613943e-06 0.39786964709887107
0.849 4.1476243513310745e-06 0.3981789030050301
0.85 4.019424095249419e-06 0.3984640782299671
0.851 3.895016874294228e-06 0.3987251207042967
0.852 3.774295950995571e-06 0.3989619827431283
0.853 3.657157419913465e-06 0.3991746210605829
0.854 3.5435001376730304e-06 0.39936299678297754
0.855 3.433225654577895e-06 0.39952707546066923
0.856 3.326238147770204e-06 0.39966682707855483
0.857 3.222444355906693e-06 0.39978222606522185
0.858 3.121753515320067e-06 0.39987325130074713
0.859 3.024077297636179e-06 0.39993988612313836
0.86 2.9293297488172394e-06 0.3999821183334174
0.861 2.837427229602523e-06 0.3999999401993425
0.862 2.748288357317925e-06 0.39999334845776735
0.863 2.661833949026503e-06 0.3999623443156375
0.864 2.577986965992592e-06 0.39990693344962114
0.865 2.496672459432423e-06 0.3998271260043778
0.866 2.417817517524805e-06 0.3997229365894623
0.867 2.341351213655693e-06 0.3995943842748677
0.868 2.2672045558711588e-06 0.399441492585208
0.869 2.1953104375134545e-06 0.3992642894925434
0.87 2.125603589015562e-06 0.3990628074078514
0.871 2.0580205308298197e-06 0.39883708317114636
0.872 1.9924995274668368e-06 0.39858715804025374
0.873 1.928980542621242e-06 0.39831307767824126
0.874 1.8674051953612382e-06 0.39801489213951474
0.875 1.8077167173593038e-06 0.3976926558545825
0.876 1.7498599111419332e-06 0.39734642761349703
0.877 1.6937811093365573e-06 0.39697627054797796
0.878 1.6394281348942386e-06 0.39658225211222753
0.879 1.586750262267182e-06 0.39616444406244383
0.88 1.5356981795203758e-06 0.39572292243504165
0.881 1.4862239513571417e-06 0.39525776752359054
0.882 1.4382809830388176e-06 0.39476906385447924
0.883 1.3918239851788762e-06 0.3942569001613168
0.884 1.3468089393926016e-06 0.3937213693580821
0.885 1.303193064783329e-06 0.3931625685110319
0.886 1.260934785246996e-06 0.3925805988093799
0.887 1.219993697576843e-06 0.3919755655347601
0.888 1.180330540350613e-06 0.39134757802948544
0.889 1.1419071635827894e-06 0.3906967496636167
0.89 1.1046864991249266e-06 0.3900231978008551
0.891 1.0686325317972869e-06 0.38932704376327254
0.892 1.0337102712353964e-06 0.3886084127948951
0.893 9.998857244354959e-07 0.387867434024154
0.894 9.671258689830781e-07 0.3871042404252213
0.895 9.353986269491084e-07 0.3863189687782449
0.896 9.04672839438741e-07 0.3855117596285008
0.897 8.749182417777348e-07 0.38468275724447903
0.898 8.461054393220008e-07 0.38383210957492037
0.899 8.182058838760267e-07 0.3829599682048233
0.9 7.91191850706203e-07 0.38206648831043755
0.901 7.650364161353896e-07 0.3811518286132643
0.902 7.397134357052836e-07 0.38021615133308145
0.903 7.151975228934682e-07 0.379259622140014
0.904 6.914640283722472e-07 0.37828241010566876
0.905 6.684890197967137e-07 0.3772846876533535
0.906 6.462492621096265e-07 0.3762666305074022
0.907 6.247221983510726e-07 0.3752284176416254
0.908 6.038859309610268e-07 0.37417023122690846
0.909 5.837192035632316e-07 0.3730922565779783
0.91 5.642013832190455e-07 0.37199468209936065
0.911 5.453124431401184e-07 0.3708776992305497
0.912 5.270329458490437e-07 0.3697415023904129
0.913 5.093440267773044e-07 0.3685862889208527
0.914 4.922273782901043e-07 0.3674122590297488
0.915 4.756652341278598e-07 0.36621961573320383
0.916 4.5964035425438e-07 0.36500856479711546
0.917 4.4413601010194236e-07 0.36377931467809826
0.918 4.2913597020371326e-07 0.3625320764637805
0.919 4.146244862041349e-07 0.36126706381249696
0.92 4.0058627923814524e-07 0.3599844928924054
0.921 3.870065266702454e-07 0.35868458232004746
0.922 3.738708491846646e-07 0.3573675530983808
0.923 3.611652982180572e-07 0.3560336285543062
0.924 3.488763437263234e-07 0.35468303427571396
0.925 3.36990862277378e-07 0.35331599804807473
0.926 3.254961254618266e-07 0.35193274979059974
0.927 3.1437978861372483e-07 0.3505335214919954
0.928 3.0362987983374174e-07 0.3491185471458366
0.929 2.932347893072269e-07 0.34768806268558505
0.93 2.8318325890986335e-07 0.3462423059192764
0.931 2.7346437209373324e-07 0.34478151646390326
0.932 2.640675440467919e-07 0.3433059356795169
0.933 2.549825121189058e-07 0.341815806603075
0.934 2.461993265077632e-07 0.3403113738820594
0.935 2.3770834119812042e-07 0.3387928837078903
0.936 2.2950020514798577e-07 0.33726058374916024
0.937 2.2156585371551055e-07 0.33571472308471506
0.938 2.1389650032047167e-07 0.33415555213660614
0.939 2.0648362833438932e-07 0.33258332260293766
0.94 1.9931898319347236e-07 0.33099828739063747
0.941 1.9239456472867188e-07 0.32940070054817217
0.942 1.857026197073164e-07 0.3277908171982341
0.943 1.7923563458088146e-07 0.32616889347042427
0.944 1.7298632843360925e-07 0.32453518643395524
0.945 1.6694764612678279e-07 0.3228899540303997
0.946 1.6111275163362045e-07 0.321233455006507
0.947 1.554750215598405e-07 0.319565948847115
0.948 1.5002803884508178e-07 0.3178876957081772
0.949 1.4476558664047877e-07 0.31619895634993306
0.95 1.3968164235778867e-07 0.31449999207024265
0.951 1.3477037188559955e-07 0.3127910646381092
0.952 1.3002612396823267e-07 0.3110724362274144
0.953 1.2544342474307265e-07 0.309344369350888
0.954 1.2101697243215426e-07 0.30760712679433516
0.955 1.1674163218394083e-07 0.30586097155114417
0.956 1.1261243106131783e-07 0.30410616675709656
0.957 1.0862455317193856e-07 0.3023429756255024
0.958 1.0477333493712909e-07 0.3005716613826814
0.959 1.0105426049567589e-07 0.2987924872038132
0.96 9.746295723889433e-08 0.2970057161491763
0.961 9.399519147346797e-08 0.2952116111007977
0.962 9.064686420863696e-08 0.2934104346995335
0.963 8.741400706440028e-08 0.29160244928260154
0.964 8.429277829746806e-08 0.28978791682158483
0.965 8.127945894179656e-08 0.2879670988609272
0.966 7.837044906060517e-08 0.2861402564569391
0.967 7.55622641068564e-08 0.2843076501173336
0.968 7.285153138925632e-08 0.28246953974131084
0.969 7.023498664090377e-08 0.2806261845602097
0.97 6.770947068779198e-08 0.27877784307874426
0.971 6.527192621443215e-08 0.27692477301684304
0.972 6.291939462394448e-08 0.2750672312521084
0.973 6.064901299002035e-08 0.2732054737629127
0.974 5.845801109823262e-08 0.2713397555721479
0.975 5.634370857423389e-08 0.2694703306916447
0.976 5.4303512096438696e-08 0.2675974520672776
0.977 5.23349126908592e-08 0.26572137152476955
0.978 5.0435483105810806e-08 0.2638423397162134
0.979 4.8602875264272207e-08 0.2619606060673228
0.98 4.683481779173761e-08 0.26007641872542775
0.981 4.5129113617453216e-08 0.2581900245082281
0.982 4.348363764698911e-08 0.2563016688533185
0.983 4.1896334504146804e-08 0.25441159576849715
0.984 4.0365216340256656e-08 0.25252004778287174
0.985 3.888836070896889e-08 0.2506272658987737
0.986 3.746390850469445e-08 0.2487334895444928
0.987 3.6090061962895445e-08 0.24683895652784285
0.988 3.476508272047688e-08 0.24494390299057006
0.989 3.3487289934574805e-08 0.24304856336361338
0.99 3.225505845808143e-08 0.24115317032322667
0.991 3.106681707029279e-08 0.23925795474797334
0.992 2.9921046761105705e-08 0.23736314567660083
0.993 2.8816279067232533e-08 0.23546897026680405
0.994 2.7751094458947506e-08 0.2335756537548865
0.995 2.67241207759099e-08 0.23168341941632523
0.996 2.5734031710655687e-08 0.22979248852724865
0.997 2.477954533838498e-08 0.2279030803268317
0.998 2.385942269170579e-08 0.2260154119806171
0.999 2.297246637903706e-08 0.22412969854476616


==> rand.txt <==
x y
0 0.2732
1 0.356
2 0.3982
3 0.4353
4 0.4673
5 0.4958
6 0.5205
7 0.539
8 0.555
9 0.566
10 0.5737
11 0.5815
12 0.5894
13 0.5933
14 0.597
15 0.5996
16 0.604
17 0.6064
18 0.6074
19 0.6094
20 0.609
21 0.6113
22 0.61
23 0.609
24 0.6094
25 0.6094
26 0.6084
27 0.606
28 0.606
29 0.603
30 0.602
31 0.5986
32 0.5986
33 0.5957
34 0.594
35 0.5933
36 0.5903
37 0.5894
38 0.586
39 0.5854
40 0.5835
41 0.581
42 0.579
43 0.58
44 0.576
45 0.5737
46 0.5728
47 0.571
48 0.569
49 0.565
50 0.563
51 0.561
52 0.5596
53 0.558
54 0.555
55 0.5537
56 0.549
57 0.549
58 0.545
59 0.544
60 0.5425
61 0.54
62 0.5366
63 0.5356
64 0.533
65 0.5317
66 0.53
67 0.5283
68 0.5254
69 0.523
70 0.522
71 0.52
72 0.5176
73 0.515
74 0.5137
75 0.5127
76 0.5107
77 0.509
78 0.5054
79 0.506
80 0.504
81 0.5005
82 0.4998
83 0.498
84 0.4958
85 0.4932
86 0.4912
87 0.492
88 0.491
89 0.4863
90 0.4866
91 0.484
92 0.4824
93 0.4817
94 0.4807
95 0.4797
96 0.4773
97 0.4768
98 0.4736
99 0.4736


==> rand_acc.txt <==
x y
0 0.6201520647321429
1 0.6563197544642857
2 0.6924874441964286
3 0.7286551339285713
4 0.7649972098214284
5 0.7882254464285712
6 0.8040597098214284
7 0.8148018973214284
8 0.8228934151785712
9 0.8287527901785712
10 0.8359374999999998
11 0.8375418526785713
12 0.8401925223214284
13 0.8426339285714284
14 0.8455636160714284
15 0.8479352678571426
16 0.8509347098214283
17 0.8518415178571427
18 0.8543526785714284
19 0.8560267857142855
20 0.857631138392857
21 0.8593749999999998
22 0.8597935267857141
23 0.8605608258928569
24 0.8616768973214284
25 0.8625837053571427
26 0.8639090401785712
27 0.8634207589285712
28 0.8633510044642856
29 0.8646065848214284
30 0.8638392857142856
31 0.8640485491071426
32 0.8630719866071426
33 0.8611886160714284
34 0.8611188616071426
35 0.8594447544642855
36 0.8575613839285712
37 0.857631138392857
38 0.8560267857142856
39 0.8553292410714283
40 0.856375558035714
41 0.8554687499999998
42 0.8551897321428569
43 0.8552594866071426
44 0.8539341517857141
45 0.8540736607142856
46 0.8545619419642855
47 0.8542829241071427
48 0.853724888392857
49 0.8545619419642855
50 0.8540039062499998
51 0.8543526785714284
52 0.8544921874999998
53 0.8528180803571426
54 0.8518415178571427
55 0.8514229910714284
56 0.8505859374999998
57 0.8509347098214284
58 0.8500279017857142
59 0.8489815848214284
60 0.8507254464285713
61 0.8508649553571428
62 0.8505161830357142
63 0.8508649553571426
64 0.850306919642857
65 0.850306919642857
66 0.8498883928571426
67 0.8498883928571426
68 0.8476562499999998
69 0.8491210937499998
70 0.8487723214285713
71 0.849539620535714
72 0.8489815848214283
73 0.8500976562499998
74 0.8480050223214284
75 0.8489815848214284
76 0.8477260044642855
77 0.8474469866071427
78 0.8471679687499998
79 0.8471679687499998
80 0.8466099330357141
81 0.8477260044642855
82 0.847377232142857
83 0.8472377232142855
84 0.8472377232142855
85 0.8456333705357142
86 0.8450055803571427
87 0.8443080357142854
88 0.8434012276785712
89 0.8435407366071427
90 0.8432617187499998
91 0.8440987723214283
92 0.8443080357142855
93 0.8437499999999998
94 0.8434012276785712
95 0.8439592633928569
96 0.8447265624999998
97 0.8442731584821425
98 0.8438197544642854
99 0.8433663504464282


==> rand_f1.txt <==
x s mu
0 0.4087537091988131 0.47171579485431936
1 0.463371225169365 0.5548460962613941
2 0.502243512005821 0.6133138659488068
3 0.5388136748806857 0.6613992242493895
4 0.5626810373863254 0.6881256133464181
5 0.5930711344597474 0.7142712550607287
6 0.608158220024722 0.7305524239007892
7 0.6268969910443286 0.7474336928768693
8 0.6408974701415653 0.7573490675376672
9 0.6578472167700401 0.7708958422631805
10 0.6683908960687569 0.7759226238720484
11 0.6742402954518085 0.7842710092042917
12 0.6873135852911134 0.7937606415115066
13 0.6952775476387739 0.8014844355821423
14 0.6996798469918091 0.8043223973709129
15 0.7076314016172507 0.8095987411487019
16 0.7151085889832317 0.813272388691383
17 0.7194725124165097 0.8174594165058464
18 0.7262589150637562 0.8191410483089032
19 0.7328530888452304 0.8227324913892078
20 0.7380355965721819 0.828019602190833
21 0.7458440750288914 0.8272774838672171
22 0.7457114923117945 0.8297019348091336
23 0.7480445179457381 0.8330995792426368
24 0.7539479012012418 0.8320866953295247
25 0.7591670439112721 0.8304375993874786
26 0.7599417599417598 0.8333333333333334
27 0.7654875366568916 0.8316183905311366
28 0.7689756816507 0.8319207353467829
29 0.7718810780772437 0.8321325648414987
30 0.7695429599225199 0.8349212055845167
31 0.7745766643470192 0.8323198266000361
32 0.7782133856062727 0.8373413897280966
33 0.7797356828193833 0.8345664038811401
34 0.7828705882352941 0.8327749010051781
35 0.7852326842378236 0.8337589687461997
36 0.7815595511947796 0.8366068713894802
37 0.785057308617518 0.8327936953998412
38 0.7857716472199916 0.8319039451114923
39 0.7868354910608432 0.8316843851779021
40 0.7886867917341206 0.833343586588742
41 0.7911648498119676 0.8323563892145369
42 0.7924095406529325 0.8297056641108088
43 0.7930720145852324 0.8277058422650393
44 0.7944150216658642 0.8286674132138858
45 0.7892453639700625 0.8304180622751519
46 0.7944297719087635 0.8302566971222574
47 0.8014766600281731 0.8288018001125069
48 0.7987926585852685 0.8263593084439989
49 0.8029275433032447 0.8244313183360563
50 0.7975216612614358 0.8249105405235734
51 0.7987381703470031 0.826474278544542
52 0.8014222395402075 0.8240542918185245
53 0.8005660469428586 0.8226861167002011
54 0.8080568720379147 0.8166560712015257
55 0.8030630276850578 0.8197405884213858
56 0.8030027967224376 0.8185734194856201
57 0.8034516765285997 0.8183609892555153
58 0.8067873526365116 0.8155698541122507
59 0.8054648054648054 0.8148998596759791
60 0.8098689436060365 0.8138910207214121
61 0.8106279231764354 0.8157928470708884
62 0.8040921221706039 0.8118482502718956
63 0.8044174924813883 0.8158365261813538
64 0.8105722453483124 0.8103470519932912
65 0.8115185872673456 0.8103370496874396
66 0.8116785391792917 0.8080795043882293
67 0.8124432792175054 0.8083290222452147
68 0.8095619123824764 0.809219446058493
69 0.811698717948718 0.8053613053613055
70 0.809628445864962 0.8067476732161323
71 0.8082267368949084 0.8057880734540264
72 0.8113463763013631 0.8036050055112495
73 0.8097992856783541 0.8013546958447311
74 0.8115267947421638 0.8021097870677867
75 0.8122593718338398 0.802846324585455
76 0.8103160556257901 0.7998695368558382
77 0.8129058441558442 0.7948566555140064
78 0.8159259635919862 0.7986115659178729
79 0.8121015885864616 0.7987940752392187
80 0.8125828489854187 0.7960884688586991
81 0.8126686694841898 0.7969057296446834
82 0.8100739839870276 0.7959892522445771
83 0.8104138175555893 0.793327641689105
84 0.8088369730827831 0.7928994082840237
85 0.8120668569099062 0.7940440110686519
86 0.8084369268392094 0.7908479493604115
87 0.812598746241272 0.7916309154511253
88 0.8115631691648821 0.7892436084249569
89 0.8119075677614387 0.7886054985094402
90 0.8112433319655314 0.7882197220383853
91 0.8141330469908472 0.7873159081862812
92 0.8119728450936022 0.7873837981407703
93 0.8146511866844754 0.7861133280127693
94 0.8122257215137592 0.7844678300253096
95 0.809413461043308 0.7835984823270984
96 0.8136134280712595 0.7814543028685791
97 0.8138595400870106 0.7817306406312692
98 0.8120347394540943 0.7814507494646681
99 0.808530271184703 0.7806146256916207


==> worse.txt <==
x y
0 0.2341
1 0.299
2 0.3289
3 0.3518
4 0.3687
5 0.3845
6 0.3987
7 0.411
8 0.424
9 0.4338
10 0.4426
11 0.4495
12 0.457
13 0.4607
14 0.4648
15 0.4692
16 0.4712
17 0.474
18 0.4763
19 0.4783
20 0.479
21 0.4805
22 0.483
23 0.4827
24 0.4824
25 0.483
26 0.4836
27 0.4822
28 0.4827
29 0.4822
30 0.4814
31 0.479
32 0.48
33 0.4775
34 0.4768
35 0.4756
36 0.4744
37 0.4722
38 0.4702
39 0.4692
40 0.468
41 0.4663
42 0.465
43 0.4636
44 0.4617
45 0.4602
46 0.4583
47 0.457
48 0.4556
49 0.4524
50 0.4517
51 0.4485
52 0.4478
53 0.446
54 0.4436
55 0.4429
56 0.4392
57 0.4392
58 0.4368
59 0.4346
60 0.433
61 0.4321
62 0.4292
63 0.4277
64 0.4248
65 0.423
66 0.4219
67 0.4202
68 0.418
69 0.4175
70 0.4153
71 0.413
72 0.4119
73 0.4097
74 0.4087
75 0.4072
76 0.405
77 0.4048
78 0.4014
79 0.3997
80 0.4
81 0.3967
82 0.3962
83 0.3938
84 0.3933
85 0.3916
86 0.3901
87 0.3875
88 0.386
89 0.386
90 0.3845
91 0.384
92 0.3828
93 0.381
94 0.3806
95 0.3782
96 0.378
97 0.3755
98 0.3743
99 0.3738


==> worse_acc.txt <==
x y
0 0.5358886718749999
1 0.5717773437499999
2 0.607666015625
3 0.6435546874999998
4 0.6782924107142856
5 0.702845982142857
6 0.7225864955357142
7 0.7366768973214284
8 0.7474190848214284
9 0.7571149553571427
10 0.7652762276785712
11 0.7703683035714285
12 0.7752511160714285
13 0.7779715401785713
14 0.7838309151785713
15 0.7839006696428569
16 0.7862723214285712
17 0.7888532366071427
18 0.790945870535714
19 0.7913643973214284
20 0.7933175223214284
21 0.7916434151785712
22 0.7920619419642855
23 0.793666294642857
24 0.792201450892857
25 0.7922712053571426
26 0.7940150669642855
27 0.7938755580357142
28 0.7960379464285713
29 0.7978515624999998
30 0.7953404017857141
31 0.7949916294642856
32 0.7942243303571427
33 0.7913643973214284
34 0.7893415178571427
35 0.7864118303571427
36 0.7839704241071427
37 0.7850167410714284
38 0.7841099330357141
39 0.782924107142857
40 0.7839006696428569
41 0.7827845982142856
42 0.7829938616071428
43 0.7827148437499998
44 0.7804827008928569
45 0.7799246651785712
46 0.7782505580357141
47 0.7719726562499998
48 0.7696707589285712
49 0.7677176339285712
50 0.7671595982142856
51 0.7652064732142855
52 0.7626953124999999
53 0.7616489955357141
54 0.7640904017857141
55 0.763392857142857
56 0.7622070312499998
57 0.7598353794642855
58 0.7600446428571427
59 0.7601841517857141
60 0.7571847098214285
61 0.757045200892857
62 0.7569754464285713
63 0.7553710937499998
64 0.7553710937499998
65 0.7534179687499998
66 0.7507672991071427
67 0.7516043526785712
68 0.7479771205357141
69 0.747279575892857
70 0.7488141741071428
71 0.7476283482142856
72 0.7451171874999998
73 0.746512276785714
74 0.7460239955357142
75 0.7485351562499998
76 0.7456054687499998
77 0.744838169642857
78 0.7420479910714284
79 0.7412806919642856
80 0.740443638392857
81 0.7399553571428569
82 0.738490513392857
83 0.7395368303571427
84 0.7342354910714284
85 0.7347935267857142
86 0.7353515624999998
87 0.7330496651785713
88 0.7323521205357142
89 0.7301199776785714
90 0.7310267857142856
91 0.7346540178571428
92 0.7344447544642855
93 0.7337472098214285
94 0.7348632812499998
95 0.7350027901785712
96 0.7357700892857142
97 0.7334333147321428
98 0.7310965401785713
99 0.7287597656249999


==> worse_acc_all.txt <==
x teacher student agreement
0 0.551302083333333 0.4828233506944442 0.5425021701388886
1 0.580061848958333 0.5124945746527776 0.5718478732638886
2 0.6088216145833331 0.5421657986111109 0.6011935763888887
3 0.6375813802083331 0.5718370225694442 0.6305392795138888
4 0.6663411458333334 0.6015082465277779 0.6598849826388891
5 0.6963975694444444 0.6327582465277778 0.6908094618055556
6 0.7164171006944444 0.6567925347222222 0.7120768229166666
7 0.7329644097222222 0.6761610243055556 0.7290581597222223
8 0.7458224826388888 0.6935763888888888 0.7431640625
9 0.7541775173611112 0.7070855034722223 0.7530924479166667
10 0.76220703125 0.7194010416666667 0.7625325520833333
11 0.768771701388889 0.731174045138889 0.7709418402777778
12 0.7739257812500001 0.7387152777777779 0.7767469618055557
13 0.7794053819444444 0.7469618055555556 0.7826605902777779
14 0.7806532118055556 0.7533094618055556 0.7858072916666667
15 0.784396701388889 0.7581380208333334 0.7902560763888891
16 0.7864040798611112 0.7612304687500001 0.7931315104166667
17 0.7885199652777778 0.765353732638889 0.7960611979166667
18 0.7890625000000001 0.7695312500000001 0.7983940972222223
19 0.7917751736111112 0.7722439236111112 0.8013780381944445
20 0.7921549479166667 0.77392578125 0.802463107638889
21 0.7916124131944445 0.7778862847222223 0.8046332465277779
22 0.7920464409722223 0.7809244791666667 0.806369357638889
23 0.7928602430555556 0.7813042534722223 0.8074544270833335
24 0.7931857638888891 0.7822265625000001 0.808322482638889
25 0.7930772569444446 0.7860785590277779 0.8101671006944445
26 0.7940538194444444 0.7864583333333335 0.8113064236111112
27 0.7957899305555556 0.7883572048611112 0.8133138020833334
28 0.7951388888888888 0.7898220486111112 0.8143446180555556
29 0.794921875 0.7930772569444444 0.81591796875
30 0.795138888888889 0.7953016493055556 0.8172200520833334
31 0.7936197916666666 0.7964409722222223 0.8172200520833335
32 0.7924262152777779 0.7976888020833334 0.8173285590277779
33 0.7917751736111112 0.7996961805555557 0.8178710937500001
34 0.7898763020833334 0.8006184895833334 0.8170572916666667
35 0.7874348958333334 0.80224609375 0.8163519965277779
36 0.786349826388889 0.8025173611111113 0.81640625
37 0.7844509548611112 0.8018663194444445 0.8163519965277779
38 0.7839626736111112 0.7994249131944445 0.8157552083333334
39 0.7837999131944445 0.8004557291666667 0.8160264756944445
40 0.7828776041666666 0.7983940972222223 0.8148871527777779
41 0.7833658854166667 0.7989366319444445 0.8157552083333334
42 0.7822808159722222 0.798828125 0.8153754340277778
43 0.78173828125 0.798068576388889 0.8154839409722223
44 0.7813042534722223 0.7976345486111112 0.8154839409722223
45 0.7787000868055557 0.7983940972222223 0.8142903645833334
46 0.7743598090277778 0.79931640625 0.8114691840277779
47 0.7725694444444445 0.8013780381944444 0.8109266493055556
48 0.7707790798611112 0.7989366319444446 0.8098958333333333
49 0.7701280381944446 0.8015407986111112 0.8104926215277778
50 0.7679036458333334 0.8036024305555556 0.8098958333333335
51 0.7657335069444445 0.8026258680555556 0.8084309895833333
52 0.7640516493055556 0.8043619791666666 0.8077256944444445
53 0.7620442708333335 0.8051215277777779 0.8074001736111112
54 0.7610134548611112 0.8047960069444446 0.8072374131944445
55 0.7631835937500001 0.805392795138889 0.808810763888889
56 0.7624782986111112 0.8053385416666667 0.8083767361111112
57 0.761935763888889 0.8052842881944444 0.807834201388889
58 0.7603081597222223 0.8046875 0.8069661458333335
59 0.7578125 0.8043619791666669 0.8053385416666666
60 0.7576497395833334 0.8052842881944445 0.8054470486111112
61 0.7573784722222223 0.8030056423611112 0.8052842881944444
62 0.7564019097222223 0.8021918402777779 0.8039822048611112
63 0.7562391493055556 0.8008897569444445 0.8031684027777779
64 0.755099826388889 0.8004557291666667 0.8022460937500001
65 0.7532552083333334 0.8001844618055556 0.8011067708333335
66 0.7512478298611112 0.8002387152777778 0.8002387152777778
67 0.7481553819444446 0.80029296875 0.7983398437500001
68 0.7496744791666666 0.7976345486111112 0.7986653645833334
69 0.7500000000000001 0.796657986111111 0.7989908854166667
70 0.7489691840277778 0.796875 0.798068576388889
71 0.7471245659722223 0.7968750000000001 0.797092013888889
72 0.7463650173611112 0.7960069444444444 0.7963867187500002
73 0.7454969618055556 0.7951931423611112 0.7955729166666667
74 0.7464192708333335 0.7958984375000001 0.7960611979166667
75 0.7450086805555556 0.796603732638889 0.794921875
76 0.7475585937500001 0.7954101562500001 0.7960611979166667
77 0.7449001736111112 0.7965494791666666 0.7951931423611113
78 0.7412651909722223 0.7962239583333334 0.7924804687500001
79 0.7407769097222223 0.7950303819444444 0.7924262152777779
80 0.7414822048611112 0.7943793402777778 0.7918836805555557
81 0.7401801215277779 0.79443359375 0.791286892361111
82 0.739963107638889 0.7937282986111112 0.7905815972222222
83 0.7364366319444445 0.7906901041666667 0.7868923611111112
84 0.7364908854166667 0.7887369791666667 0.7864040798611112
85 0.7338867187500001 0.7877061631944444 0.7846137152777779
86 0.7337782118055556 0.7872721354166667 0.783908420138889
87 0.7345377604166667 0.7871636284722223 0.7841796875
88 0.732150607638889 0.7870008680555556 0.7821180555555556
89 0.7330186631944445 0.7862413194444445 0.7834201388888888
90 0.7334526909722223 0.7870551215277779 0.7836371527777778
91 0.7325303819444444 0.7878689236111112 0.7833116319444444
92 0.7335069444444445 0.7885199652777779 0.7850477430555556
93 0.7338324652777779 0.78759765625 0.78466796875
94 0.7342664930555557 0.7866210937500001 0.7849392361111112
95 0.7342664930555556 0.78662109375 0.7845594618055556
96 0.7338758680555554 0.7859130859374995 0.7840955946180551
97 0.7334852430555554 0.7852050781249995 0.7836317274305552
98 0.7330946180555554 0.7844970703124996 0.7831678602430552
99 0.7327039930555554 0.7837890624999997 0.7827039930555553


==> worse_f1.txt <==
x s mu
0 0.6401041666666666 0.5845934785704116
1 0.6849776245021966 0.6386658431130328
2 0.7167888654156828 0.6707347795661301
3 0.7429516987139206 0.6945249008745537
4 0.7627958172812328 0.7124422405049025
5 0.776600545872644 0.7233740414654927
6 0.7895648408746482 0.739673882165786
7 0.8014588656664265 0.7500640569395017
8 0.8113540197461214 0.7566471512209053
9 0.8220180212329378 0.7603239331457126
10 0.8272741527227113 0.7651989207187555
11 0.8308313699091215 0.7704213241616509
12 0.8386336332932883 0.7710419251522059
13 0.843416938631125 0.77282181650104
14 0.8473191877709333 0.7776878612716763
15 0.849656436097114 0.7773980537534755
16 0.8528536838464198 0.7752952813172747
17 0.855792181308368 0.7772760378732703
18 0.8594260301577373 0.7771049260510073
19 0.8614141789312411 0.7812026570329799
20 0.8640817469204927 0.7803083391730904
21 0.8628246374784352 0.783623002449551
22 0.8673411764705882 0.777081310143904
23 0.8682301570533137 0.780978643510913
24 0.8700134152368849 0.7796679888350228
25 0.8712922728131494 0.7785306074353385
26 0.8729567507295201 0.7783684801228661
27 0.8733146001086212 0.7831608654750706
28 0.8739961623196644 0.7782508426467979
29 0.8753330795584316 0.7775048098268462
30 0.875011885518684 0.7784317785205123
31 0.8760338457871529 0.7771910045689195
32 0.8797491082329848 0.7762214886846879
33 0.8792083929422985 0.7781209169735123
34 0.8793507923588835 0.777480530289519
35 0.878269013712447 0.7764909042188942
36 0.8799212598425197 0.7751826994780014
37 0.8793373305401045 0.7732639823035303
38 0.8799131378935938 0.7716681641209944
39 0.8793186876996032 0.7728892749108988
40 0.8801861186506398 0.7670738311571094
41 0.8798040784656046 0.768652678410389
42 0.882004114728307 0.770788272049988
43 0.8816839246307927 0.7684806164218637
44 0.8801030952901986 0.7662075409144337
45 0.8817188602574397 0.7652882583760942
46 0.8810660689923991 0.7645051194539249
47 0.8807733619763696 0.7628216772630941
48 0.8799745304043299 0.7601930841859194
49 0.8796353030562976 0.7599234670635041
50 0.8805772345751731 0.7562452457021146
51 0.8802870554695373 0.7559117503656753
52 0.8802842788873912 0.759575954557881
53 0.8802180532364208 0.7563977577382403
54 0.8803896008067492 0.7581357118938172
55 0.879753086419753 0.7525974819704193
56 0.8802606570730382 0.7513933974398237
57 0.8780451647971539 0.7494175352544451
58 0.8783191863198793 0.7506894649751792
59 0.8777107086966243 0.7458075633096403
60 0.8765284819564568 0.7439667128987516
61 0.8780026385881065 0.7428589055463014
62 0.8752263088713078 0.7470346014381415
63 0.875246930559376 0.7411208308862167
64 0.8760351192257808 0.7412375594980527
65 0.8761538845366997 0.7390967901693132
66 0.875 0.7386673272231856
67 0.8747189046024687 0.7391856324508438
68 0.8743990384615385 0.7366264087677358
69 0.8717047451669595 0.7345669413777017
70 0.8707069692709379 0.7363128491620111
71 0.8731233294196998 0.7359955285057757
72 0.8717263630176695 0.7305987388399826
73 0.870722529484557 0.7282278995590856
74 0.8706586525161584 0.7313511995757027
75 0.8700135821721414 0.7300377853417856
76 0.8700325486337144 0.7283182798387348
77 0.8692942904909063 0.7243002384837455
78 0.868854533033071 0.7245176470588235
79 0.8663533595833862 0.7235539916428415
80 0.8665280032467532 0.7230029237008395
81 0.8659212198221092 0.7174551077729037
82 0.8654188494990082 0.7189736153579421
83 0.8642700301281725 0.7167987872279948
84 0.8621871961516812 0.7139918346678482
85 0.8626275052539852 0.7135710214679248
86 0.8624920290779238 0.7155504964269904
87 0.8656784841075794 0.7139059434141402
88 0.8615596540904569 0.7147514004494098
89 0.8600600292450167 0.7097839898348158
90 0.8603635990139687 0.7110927677947807
91 0.8595202629821767 0.7092731032288849
92 0.8576792511058533 0.7086463771806953
93 0.8574497468160197 0.7121063148212756
94 0.8568921464887604 0.7053611270478741
95 0.8585066308891067 0.7035227236434479
96 0.8567952998421202 0.7030516056878096
97 0.8551084873906063 0.7013244609379998
98 0.8568041848120185 0.7048354171982649
99 0.8555113430830448 0.7039330864512835

